A Multilayer Network Model implementation for Covid-19

We present a numerical implementation for a multilayer network used to model the transmission of Covid-19 or other diseases with a similar transmission mechanism. The model incorporates different contact types between individuals (household, social contacts, and strangers), which allows flexibility compared to standard SIR type models. The algorithm described in this paper is a simplification of the model used to give public health authorities an additional tool for the decision-making process in Costa Rica, by simulating extensive possible scenarios and projections.

==> data/00_edges.csv <==
u,v,label,lw,color ,opacity,bend,Direct
5,6,,1,blue  ,0.5,0,FALSE
5,7,,1,blue  ,0.5,0,FALSE
5,8,,1,blue  ,0.5,0,FALSE
5,9,,1,blue  ,0.5,0,FALSE
6,7,,1,blue  ,0.5,0,FALSE
6,8,,1,blue  ,0.5,0,FALSE
6,9,,1,blue  ,0.5,0,FALSE
7,8,,1,blue  ,0.5,0,FALSE
7,9,,1,blue  ,0.5,0,FALSE
8,9,,1,blue  ,0.5,0,FALSE
12,14,,1,blue  ,0.5,0,FALSE
13,14,,1,blue  ,0.5,0,FALSE
14,15,,1,blue  ,0.5,0,FALSE
14,16,,1,blue  ,0.5,0,FALSE
20,22,,1,blue  ,0.5,0,FALSE
21,22,,1,blue  ,0.5,0,FALSE
22,23,,1,blue  ,0.5,0,FALSE
7,14,,1,red,0.5,0,FALSE
14,22,,1,red,0.5,0,FALSE

==> data/00_vertices.csv <==
id, x, y ,size, color,opacity,label,layer
5,3,3,0.4,blue,0.5,2,1
6,3,1,0.4,blue,0.5,3,1
7,4,2,0.8,red,0.9,1,1
8,5,3,0.4,blue,0.5,5,1
9,5,1,0.4,blue,0.5,4,1
12,2,2,0.4,blue,0.9,6,2
13,4,4,0.4,blue,0.5,9,2
14,4,2,0.8,red,0.9,2,2
15,4,0,0.4,blue,0.5,7,2
16,6,2,0.4,blue,0.5,8,2
20,3,3,0.4,blue,0.5,10,3
21,3,1,0.4,blue,0.5,11,3
22,4,2,0.8,red,0.9,1,3
23,5,2,0.4,blue,0.5,12,3

==> data/01_edges.csv <==
u,v,label,lw,color ,opacity,bend,Direct
5,6,,1,blue  ,0.5,0,FALSE
5,7,,1,blue  ,0.5,0,FALSE
5,8,,1,blue  ,0.5,0,FALSE
5,9,,1,blue  ,0.5,0,FALSE
6,7,,1,blue  ,0.5,0,FALSE
6,8,,1,blue  ,0.5,0,FALSE
6,9,,1,blue  ,0.5,0,FALSE
7,8,,1,blue  ,0.5,0,FALSE
7,9,,1,blue  ,0.5,0,FALSE
8,9,,1,blue  ,0.5,0,FALSE
12,14,,1,blue  ,0.5,0,FALSE
13,14,,1,blue  ,0.5,0,FALSE
14,15,,1,blue  ,0.5,0,FALSE
14,16,,1,blue  ,0.5,0,FALSE
20,22,,1,blue  ,0.5,0,FALSE
21,22,,1,blue  ,0.5,0,FALSE
22,23,,1,blue  ,0.5,0,FALSE
7,14,,1,red,0.5,0,FALSE
14,22,,1,red,0.5,0,FALSE

==> data/01_vertices.csv <==
id, x, y ,size, color,opacity,label,layer
5,3,3,0.4,blue,0.5,2,1
6,3,1,0.4,blue,0.5,3,1
7,4,2,0.8,red,0.9,1,1
8,5,3,0.8,red,0.9,5,1
9,5,1,0.4,blue,0.5,4,1
12,2,2,0.8,red,0.9,6,2
13,4,4,0.4,blue,0.5,9,2
14,4,2,0.8,red,0.9,2,2
15,4,0,0.4,blue,0.5,7,2
16,6,2,0.4,blue,0.5,8,2
20,3,3,0.4,blue,0.5,10,3
21,3,1,0.4,blue,0.5,11,3
22,4,2,0.8,red,0.9,1,3
23,5,2,0.4,blue,0.5,12,3

==> data/02_edges.csv <==
u,v,label,lw,color ,opacity,bend,Direct
1,2,,1,blue  ,0.5,0,FALSE
1,3,,1,blue  ,0.5,0,FALSE
1,4,,1,blue  ,0.5,0,FALSE
2,3,,1,blue  ,0.5,0,FALSE
2,4,,1,blue  ,0.5,0,FALSE
3,4,,1,blue  ,0.5,0,FALSE
5,6,,1,blue  ,0.5,0,FALSE
5,7,,1,blue  ,0.5,0,FALSE
5,8,,1,blue  ,0.5,0,FALSE
5,9,,1,blue  ,0.5,0,FALSE
6,7,,1,blue  ,0.5,0,FALSE
6,8,,1,blue  ,0.5,0,FALSE
6,9,,1,blue  ,0.5,0,FALSE
7,8,,1,blue  ,0.5,0,FALSE
7,9,,1,blue  ,0.5,0,FALSE
8,9,,1,blue  ,0.5,0,FALSE
10,12,,1,blue  ,0.5,0,FALSE
11,12,,1,blue  ,0.5,0,FALSE
12,13,,1,blue  ,0.5,0,FALSE
12,14,,1,blue  ,0.5,0,FALSE
13,14,,1,blue  ,0.5,0,FALSE
14,15,,1,blue  ,0.5,0,FALSE
14,16,,1,blue  ,0.5,0,FALSE
17,19,,1,blue  ,0.5,0,FALSE
18,19,,1,blue  ,0.5,0,FALSE
20,22,,1,blue  ,0.5,0,FALSE
21,22,,1,blue  ,0.5,0,FALSE
22,23,,1,blue  ,0.5,0,FALSE
4,12,,1,red,0.5,0,FALSE
12,19,,1,red,0.5,0,FALSE
7,14,,1,red,0.5,0,FALSE
14,22,,1,red,0.5,0,FALSE
16,24,,1,blue  ,0.5,0,FALSE
24,25,,1,blue  ,0.5,0,FALSE
8,24,,1,red,0.5,0,FALSE

==> data/02_vertices.csv <==
id, x, y ,size, color,opacity,label,layer
1,1,3,0.4,blue,0.5,13,1
2,0,2,0.4,blue,0.5,14,1
3,1,1,0.4,blue,0.5,15,1
4,2,2,0.8,red,0.9,6,1
5,3,3,0.4,blue,0.5,2,1
6,3,1,0.4,blue,0.5,3,1
7,4,2,0.8,red,0.9,1,1
8,5,3,0.8,red,0.9,5,1
9,5,1,0.4,blue,0.5,4,1
10,1,3.5,0.4,blue,0.5,16,2
11,1,1.5,0.4,blue,0.5,17,2
12,2,2,0.8,red,0.9,6,2
13,3,4,0.4,blue,0.5,9,2
14,4,2,0.8,red,0.9,2,2
15,4,0,0.4,blue,0.5,7,2
16,6,2,0.4,blue,0.5,8,2
17,1,3,0.4,blue,0.5,19,3
18,1,1,0.4,blue,0.5,18,3
19,2,2,0.8,red,0.9,6,3
20,3,3,0.4,blue,0.5,10,3
21,3,1,0.4,blue,0.5,11,3
22,4,2,0.8,red,0.9,1,3
23,5,2,0.4,blue,0.5,12,3
24,5,3,0.8,red,0.9,5,2
25,6,4,0.4,blue,0.5,20,2

==> data/03_edges.csv <==
u,v,label,lw,color ,opacity,bend,Direct
1,2,,1,blue  ,0.5,0,FALSE
1,3,,1,blue  ,0.5,0,FALSE
1,4,,1,blue  ,0.5,0,FALSE
2,3,,1,blue  ,0.5,0,FALSE
2,4,,1,blue  ,0.5,0,FALSE
3,4,,1,blue  ,0.5,0,FALSE
5,6,,1,blue  ,0.5,0,FALSE
5,7,,1,blue  ,0.5,0,FALSE
5,8,,1,blue  ,0.5,0,FALSE
5,9,,1,blue  ,0.5,0,FALSE
6,7,,1,blue  ,0.5,0,FALSE
6,8,,1,blue  ,0.5,0,FALSE
6,9,,1,blue  ,0.5,0,FALSE
7,8,,1,blue  ,0.5,0,FALSE
7,9,,1,blue  ,0.5,0,FALSE
8,9,,1,blue  ,0.5,0,FALSE
10,12,,1,blue  ,0.5,0,FALSE
11,12,,1,blue  ,0.5,0,FALSE
12,13,,1,blue  ,0.5,0,FALSE
12,14,,1,blue  ,0.5,0,FALSE
13,14,,1,blue  ,0.5,0,FALSE
14,15,,1,blue  ,0.5,0,FALSE
14,16,,1,blue  ,0.5,0,FALSE
17,19,,1,blue  ,0.5,0,FALSE
18,19,,1,blue  ,0.5,0,FALSE
20,22,,1,blue  ,0.5,0,FALSE
21,22,,1,blue  ,0.5,0,FALSE
22,23,,1,blue  ,0.5,0,FALSE
4,12,,1,red,0.5,0,FALSE
12,19,,1,red,0.5,0,FALSE
7,14,,1,red,0.5,0,FALSE
14,22,,1,red,0.5,0,FALSE
16,24,,1,blue  ,0.5,0,FALSE
24,25,,1,blue  ,0.5,0,FALSE
8,24,,1,red,0.5,0,FALSE

==> data/03_vertices.csv <==
id, x, y ,size, color,opacity,label,layer
1,1,3,0.4,blue,0.5,13,1
2,0,2,0.4,blue,0.5,14,1
3,1,1,0.8,red,0.9,15,1
4,2,2,0.8,red,0.9,6,1
5,3,3,0.4,blue,0.5,2,1
6,3,1,0.4,blue,0.5,3,1
7,4,2,0.8,red,0.9,1,1
8,5,3,0.8,red,0.9,5,1
9,5,1,0.8,red,0.9,4,1
10,1,3.5,0.4,blue,0.5,16,2
11,1,1.5,0.4,blue,0.5,17,2
12,2,2,0.8,red,0.9,6,2
13,3,4,0.8,red,0.9,9,2
14,4,2,0.8,red,0.9,2,2
15,4,0,0.4,blue,0.5,7,2
16,6,2,0.4,blue,0.5,8,2
17,1,3,0.4,blue,0.5,19,3
18,1,1,0.8,red,0.9,18,3
19,2,2,0.8,red,0.9,6,3
20,3,3,0.4,blue,0.5,10,3
21,3,1,0.4,blue,0.5,11,3
22,4,2,0.8,red,0.9,1,3
23,5,2,0.4,blue,0.5,12,3
24,5,3,0.8,red,0.9,5,2
25,6,4,0.4,blue,0.5,20,2

==> data/04_vertices.csv <==
id, x, y ,size, color,opacity,label,layer
5,3,3,0.4,blue,0.5,2,1
6,3,1,0.4,blue,0.5,3,1
7,4,2,0.8,red,0.9,1,1
8,5,3,0.4,blue,0.5,5,1
9,5,1,0.4,blue,0.5,4,1
12,2,2,0.4,blue,0.9,6,2
13,4,4,0.4,blue,0.5,9,2
14,4,2,0.8,red,0.9,2,2
15,4,0,0.4,blue,0.5,7,2
16,6,2,0.4,blue,0.5,8,2
20,3,3,0.4,blue,0.5,10,3
21,3,1,0.4,blue,0.5,11,3
22,4,2,0.8,red,0.9,1,3
23,5,2,0.4,blue,0.5,12,3
